On the thermodynamical cost of some interpretations of quantum theory

Cabello et al. claim to have proven the existence of an empirically verifiable difference between two broad classes of quantum interpretations. On the basis of three seemingly uncontentious assumptions, (i) the possibility of randomly selected measurements, (ii) the finiteness of a quantum system's memory, and (iii) the validity of Landauer's principle, and further, by applying computational mechanics to quantum processes, the authors arrive at the conclusion that some quantum interpretations (including central realist interpretations) are associated with an excess heat cost and are thereby untenable - or at least - that they can be distinguished empirically from their competitors by measuring the heat produced. Here, we provide an explicit counterexample to this claim and demonstrate that their surprising result can be traced back to a lack of distinction between system and external agent. By drawing the distinction carefully, we show that the resulting heat cost is fully accounted for in the external agent, thereby restoring the tenability of the quantum interpretations in question.

==> epsilon_transducer.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'epsilon_transducer.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{287.46518555bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.559018)%
    \put(0,0){\includegraphics[width=\unitlength]{epsilon_transducer.pdf}}%
    \put(0.46300019,0.0093707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{... X_{t-1}, X_{t}, X_{t+1}, ...}}}%
    \put(0.4574343,0.52660103){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{... Y_{t-1}, Y_{t}, Y_{t+1}, ...}}}%
    \put(0.01507259,0.14687953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...H(S_{t-1}),H(S_t), H(S_{t+1}),...}}}%
  \end{picture}%
\endgroup%

